Towards Memory Safe Python Enclave for Security Sensitive Computation

Intel SGX Guard eXtensions (SGX), a hardware-supported trusted execution environment (TEE), is designed to protect security-sensitive applications. However, since enclave applications are developed with memory unsafe languages such as C/C++, traditional memory corruption is not eliminated in SGX. Rust-SGX is the first toolkit providing enclave developers with a memory-language. However, Rust is considered a Systems language and has become the right choice for concurrent applications and web browsers. Many application domains such as Big Data, Machine Learning, Robotics, Computer Vision are more commonly developed in the python programming language. Therefore, Python application developers cannot benefit from secure enclaves like Intel SGX and rust-SGX. To fill this gap, we propose Python-SGX, which is a memory-safe SGX SDK providing enclave developers a memory-safe Python development environment. The key idea is to enable memory-safe Python language in SGX by solving the following key challenges: (1) defining a memory-safe Python interpreter (2)replacing unsafe elements of Python interpreter with safe ones,(3) achieving comparable performance to non-enclave Python applications, and (4) not introducing any unsafe new code or libraries into SGX. We propose to build Python-SGX with PyPy, a Python interpreter written by RPython, which is a subset of Python, and tame unsafe parts in PyPy by formal verification, security hardening, and memory safe language. We have implemented python-SGX and tested it with a series of benchmarks programs. Our evaluation results show that Python-SGX does not cause significant overhead.

==> data/the_rest.csv <==
Clusters,	satstat,	gpstest,	gpslogger,	HereGPSLocation,	osmtracker-android,	Sensorium
Startup Time,	0.032304379,	0.24536664,	0.018736051,	0.085714286,	0.037735849,	0.088888889
Location Processing Time,	0.197831978,	0.577170418,	0.015117491,	0.25,	0.038461538,	0.012216849
Memory Used,	0.000788644,	0.000227912,	0.000234558,	0.000974026,	0.000532292,	0.000734934
Network Traffic,	0.129471891,	0.000881988,	1,	1,	0.072380952,	0.026188835
Lines of Code,	0.013712719,	0.019357677,	0.014004542,	0.259615385,	0.005190311,	0.00990099

==> data/utilization.csv <==
Clusters,	satstat,	gpstest,	gpslogger,	HereGPSLocation,	osmtracker-android,	Sensorium
Startup Time,	0.967695621,	0.75463336,	0.981263949,	0.914285714,	0.962264151,	0.911111111
Location Processing Time,	0.802168022,	0.422829582,	0.984882509,	0.75,	0.961538462,	0.987783151
Memory Used,	0.999211356,	0.999772088,	0.999765442,	0.999025974,	0.999467708,	0.999265066
Network Traffic,	0.870528109,	0.999118012,	0,	0,	0.927619048,	0.973811165
Lines of Code,	0.986287281,	0.980642323,	0.985995458,	0.740384615,	0.994809689,	0.99009901
